Improving Plan Execution Flexibility using Block-Substitution

Partial-order plans in AI planning facilitate execution flexibility due to their less-constrained nature. Maximizing plan flexibility has been studied through the notions of plan deordering, and plan reordering. Plan deordering removes unnecessary action orderings within a plan, while plan reordering modifies them arbitrarily to minimize action orderings. This study, in contrast with traditional plan deordering and reordering strategies, improves a plan's flexibility by substituting its subplans with actions outside the plan for a planning problem. Our methodology builds on block deordering, which eliminates orderings in a POP by encapsulating coherent actions in blocks, yielding a hierarchically structured plan termed a Block Decomposed Partial-Order (BDPO) plan. We consider the action blocks in a BDPO plan as candidate subplans for substitutions, and ensure that each successful substitution produces a plan with strictly greater flexibility. In addition, this paper employs plan reduction strategies to eliminate redundant actions within a BDPO plan. We also evaluate our approach when combined with MaxSAT-based reorderings. Our experimental result demonstrates a significant improvement in plan execution flexibility on the benchmark problems from International Planning Competitions (IPC), maintaining good coverage and execution time.

==> media/bsd.csv <==
domain,plan,feog,fbsd1,fbd,fbsd2,flex,time
barman(20),33,0,,2731.33\%,2740.53\%,0.13,337
blocks(50),148,0,NA\%,NA\%,NA\%**,0.16,232
child-snack(6),8,0.69,,21.16\%,21.42\%,0.84,9
cyber-security(30),42,0.03,,1657.5\%,1657.5\%,0.45,4
depots(21),73,0.26,0.4\%*,18.93\%,19.24\%*,0.32,19
elevator(50),246,0.1,0.03\%,106.99\%,107.98\%**,0.22,49
floor-tile(7),38,0.15,0.25\%,29.12\%,29.42\%*,0.19,4
freecell(50),155,0.07,,10.46\%,10.58\%**,0.08,31
genome-edit-distances(20),93,0.01,,5804.11\%,5866.45\%**,0.32,494
grid(5),15,0,,5266.25\%,5266.25\%,0.02,23
gripper(20),20,0.02,,4189.38\%,4189.38\%,0.71,105
hiking(20),111,0.06,16.48\%**,31.49\%,34.17\%**,0.08,29
logistics(50),114,0.55,0.03\%**,0.75\%,0.82\%**,0.55,106
mystery(19),28,0.12,,,,0.12,0
mystery-prime(30),53,0.18,2.7\%,3.11\%,3.11\%,0.18,0
no-mystery(11),28,0.04,,221.64\%,221.64\%,0.12,0
parc-printer(30),116,0.63,,,,0.63,0
parking(20),94,0,,1257.71\%,1257.89\%,0.04,28
pathways(22),36,0.49,0.69\%**,2.56\%,2.56\%,0.51,225
peg-solitaire(30),194,0,,,,0.24,1
pipesworld(43),178,0.18,3.31\%**,12.01\%,12.99\%**,0.2,28
rovers(40),102,0.7,0.08\%**,8.27\%,8.33\%**,0.76,100
satellite(36),98,0.44,0.8\%**,12.96\%,12.98\%**,0.49,19
scanalyzer-3d(20),118,0.07,,761.95\%,764.38\%*,0.58,9
storage(20),54,0.12,,208.2\%,208.39\%,0.37,2
tetris(19),25,0.54,,1.25\%,2.32\%,0.55,62
thoughtful(15),47,0.09,,0.22\%,0.28\%,0.09,106
tidybot(17),58,0.07,,21.67\%,21.67\%,0.08,24
tpp(30),58,0.32,1.25\%**,45.46\%,45.58\%*,0.46,368
transport(20),53,0.48,0.01\%,-0.57\%,-0.3\%**,0.48,449
trucks(18),69,0.02,,51.71\%,51.71\%,0.04,0
visit-all(20),53,0,,,,0.02,193
woodworking(30),97,0.92,2.49\%**,2.49\%,2.49\%,0.94,2
zenotravel(19),53,0.39,0.03\%*,4.66\%,5.32\%*,0.41,5
Total(1172),3283,0.2,0.92\%**,725.25\%,727.91\%**,0.33,73.80


==> media/bsd2.csv <==
domain,feog,teog,fbsd1,tbsd1,fbd,tbd,fbsd2,tbsd2,flex
"barman(16{,}29)",0.19,3,,1184,0.69(36),194,(3),382,0.18
"blocks(44{,}142)",0,<1,,232,0.58(252),21,0.61(100),347,0.17
"child-snack(6{,}8)",0.03,<1,,1,0.97(8),<1,0.98(1),198,0.84
"cyber-security(30{,}42)",0.01,1,,4,0.91(42),<1,,<1,0.45
"depots(20{,}72)",0.34,<1,0.35(8),42,0.58(114),2,0.6(14),193,0.32
"elevator(50{,}246)",0.15,<1,(3),27,0.52(311),1,0.53(51),10,0.22
"floor-tile(7{,}38)",0.25,<1,(5),2,0.38(66),<1,(8),49,0.19
"freecell(45{,}150)",0.37,<1,,30,0.58(188),3,(22),15,0.07
"genome-edit-distances(20{,}93)",0.01,2,,354,0.78(87),151,0.79(21),2,0.32
"grid(3{,}10)",0.17,<1,,36,0.44(4),1,,20,0.03
"gripper(19{,}19)",0,<1,,109,1(19),2,,1,0.75
"hiking(20{,}111)",0.27,<1,0.41(90),4,0.55(59),<1,0.57(20),35,0.08
"logistics(49{,}113)",0.53,<1,0.54(18),10,0.48(100),1,0.49(45),103,0.57
"mystery-prime(16{,}37)",0.51,<1,0.53(5),<1,0.54(1),<1,,<1,0.25
"mystery(4{,}10)",0.51,<1,,<1,0.51(0),<1,,<1,0.34
"no-mystery(11{,}28)",0.04,<1,,<1,0.77(52),<1,,1,0.12
"parc-printer(5{,}11)",0.45,<1,,1,0.45(0),<1,,1,0.64
"parking(20{,}94)",0.06,1,,39,0.45(118),1,(2),24,0.04
"pathways(18{,}32)",0.29,1,0.4(20),357,0.66(22),9,,993,0.53
"peg-solitaire(30{,}194)",0,<1,,1,0.63(351),<1,0.64(41),15,0.24
"pipesworld(41{,}174)",0.41,1,0.47(148),14,0.57(162),3,0.58(47),26,0.2
"rovers(37{,}99)",0.26,<1,0.27(27),19,0.82(174),6,0.83(23),92,0.77
"satellite(28{,}90)",0.29,1,0.34(68),219,0.61(154),1,(20),63,0.51
"scanalyzer-3d(17{,}115)",0.05,1,,3,0.68(210),<1,0.69(12),64,0.58
"storage(16{,}50)",0.19,<1,,1,0.8(46),<1,(1),108,0.4
"tetris(17{,}23)",0.42,36,,3,0.43(11),<1,0.53(4),462,0.54
"thoughtful(14{,}46)",0.47,1,,214,0.44(4),1,(3),189,0.08
"tidybot(15{,}56)",0.41,4,,29,0.58(30),1,,45,0.08
"tpp(25{,}53)",0.2,1,0.28(31),548,0.74(40),3,(7),131,0.48
"transport(20{,}52)",0.45,1,(4),402,0.57(43),7,0.6(39),67,0.48
"trucks(17{,}68)",0.22,<1,,<1,0.49(29),<1,,<1,0.04
"visit-all(4{,}12)",0,1,,688,0.56(22),8,(2),221,0.12
"woodworking(30{,}96)",0.08,1,0.94(161),2,,<1,0.94(0),<1,0.95
"zenotravel(19{,}53)",0.42,<1,(6),1,0.58(50),<1,0.59(8),1,0.41
"Total(950{,}4739)",0.24,1,0.28(594),86,0.6(2805),9,0.61(494),160,0.31


==> media/bsd_mrr_eog.csv <==
"domain","fmr","cmr","fcmr","tmr","fmrr","cmrr","fcmrr","tmrr","fbsd","cbsd","fcbsd","tbsd"
"blocks",0,56,0,816,0,15,0,1734,"**0.16",100,1,181
"child-snack",0.74,100,0.85,1800,0.85,88,0.86,1799,"0.84",100,0.98,244
"depots",0.34,97,0.75,499,0.54,55,0.54,1666,"0.37",100,0.78,127
"elevator",0.34,14,0.12,416,0.46,15,0.15,1800,"0.35",100,0.94,96
"floor-tile",0.21,30,0.23,3,0.31,16,0.16,1800,"0.23",100,0.94,3
"freecell",0.12,100,0.81,96,0.23,31,0.31,1543,"0.13",100,0.81,48
"grid",0,93,0.23,606,0,20,0.2,1800,"0",100,0.78,90
"gripper",0.04,95,0.08,1501,0.04,20,0.07,1200,"0.36",100,1,118
"hiking",0.09,100,0.69,24,0.26,31,0.31,1799,"0.11",100,0.83,41
"logistics",0.43,81,0.79,286,0.49,29,0.29,1492,"0.43",100,0.95,144
"mystery",0.34,100,0.63,1,0.49,100,1,903,"0.34",100,0.63,0
"mystery-prime",0.27,100,0.84,1,0.37,84,0.84,457,"0.28",100,0.86,0
"no-mystery",0.05,100,0.54,185,0.05,70,0.46,1249,"**0.12",100,1,1
"parc-printer",0.67,100,1,2,0.67,100,1,1393,"0.67",100,1,2
"pathways",0.54,81,0.8,1415,0.54,89,0.88,1463,"0.53",100,0.96,740
"peg-solitaire",0,100,0,400,0,21,0,1611,"**0.26",100,1,16
"pipesworld",0.18,99,0.81,59,0.26,56,0.53,732,"0.2",100,0.9,28
"rovers",0.7,99,0.9,449,0.74,90,0.86,807,"**0.76",100,0.98,152
"satellite",0.47,91,0.71,183,0.55,68,0.66,1701,"0.51",100,0.92,299
"scanalyzer-3d",0.22,100,0.15,613,0.42,21,0.18,1797,"0.42",100,0.94,7
"thoughtful",0.11,100,0.91,353,0.14,36,0.36,1800,"0.12",100,0.91,448
"tpp",0.41,72,0.65,998,0.41,100,0.9,345,"0.45",100,0.98,578
"transport",0.34,51,0.46,456,0.5,23,0.23,1636,"0.34",100,0.94,566
"trucks",0.03,100,0.74,1,0.03,100,0.74,1,"**0.04",100,0.98,1
"woodworking",0.88,100,0.97,2,0.91,75,0.74,1279,"**0.91",100,1,7
"Total",0.3,86,0.59,447,0.37,54,0.49,1352,"0.36",100,0.92,157


==> media/bsd_prev.csv <==
"domain","plan","feog","fbsd1","fbd","fbsd2","flex","time"
"barman(20)",87,0,"","2731(36)","2741(3)",0.13,337
"blocks(50)",296,0,"","(252)","**(100)",0.16,232
"child-snack(6)",8,0.69,"","21(8)","(1)",0.84,9
"cyber-security(30)",42,0.03,"","1658(42)","",0.45,4
"depots(21)",146,0.26,"*(8)","19(114)","*(14)",0.32,19
"elevator(50)",506,0.1,"(3)","107(311)","**108(51)",0.22,49
"floor-tile(7)",75,0.15,"(5)","29(66)","*(8)",0.19,4
"freecell(50)",382,0.07,"","10(188)","**11(22)",0.08,31
"genome-edit-distances(20)",93,0.01,"","5804(87)","**5866(21)",0.32,494
"grid(5)",15,0,"","5266(4)","",0.02,23
"gripper(20)",20,0.02,"","4189(19)","",0.71,105
"hiking(20)",111,0.06,"**16(90)","31(59)","**34(20)",0.08,29
"logistics(50)",250,0.55,"**(18)","1(100)","**(45)",0.55,106
"mystery(19)",28,0.12,"","","",0.12,0
"mystery-prime(30)",61,0.18,"3(5)","3(1)","",0.18,0
"no-mystery(11)",56,0.04,"","222(52)","",0.12,0
"parc-printer(30)",116,0.63,"","","",0.63,0
"parking(20)",217,0,"","1258(118)","(2)",0.04,28
"pathways(22)",36,0.49,"**1(20)","3(22)","",0.51,225
"peg-solitaire(30)",369,0,"","(351)","**(41)",0.24,1
"pipesworld(43)",670,0.18,"**3(148)","12(162)","**13(47)",0.2,28
"rovers(40)",191,0.7,"**(27)","8(174)","**(23)",0.76,100
"satellite(36)",316,0.44,"**1(68)","13(154)","**(20)",0.49,19
"scanalyzer-3d(20)",236,0.07,"","762(210)","*764(12)",0.58,9
"storage(20)",54,0.12,"","208(46)","(1)",0.37,2
"tetris(19)",25,0.54,"","1(11)","2(4)",0.55,62
"thoughtful(15)",47,0.09,"","(4)","(3)",0.09,106
"tidybot(17)",116,0.07,"","22(30)","",0.08,24
"tpp(30)",58,0.32,"**1(31)","45(40)","*46(7)",0.46,368
"transport(20)",116,0.48,"(4)","-1(43)","**(39)",0.48,449
"trucks(18)",69,0.02,"","52(29)","",0.04,0
"visit-all(20)",130,0,"","(22)","(2)",0.02,193
"woodworking(30)",170,0.92,"**3(161)","3(0)","",0.94,2
"zenotravel(19)",106,0.39,"*(6)","5(50)","*(8)",0.41,5
"Total(1172)",5218,0.23,"**1(594)","44(2805)","**45(494)",0.33,73.81


==> media/summer_flex.csv <==
"domain","feog","fbsd1","fbd","fbsd2"
"barman",0.005,"","0.279","0.283"
"blocks",0,"","0.19","0.194"
"child-snack",0.695,"","0.842","0.843"
"depots",0.265,"0.266","0.345",""
"elevator",0.048,"","0.256","0.261"
"floor-tile",0.149,"","0.2","0.201"
"freecell",0.046,"","0.061",""
"genome-edit-distances",0.006,"","0.342","0.346"
"grid",0,"","0.064",""
"gripper",0.014,"","0.746",""
"hiking",0.058,"0.067","0.081","0.082"
"logistics",0.613,"","0.637",""
"mystery-prime",0.272,"0.33","0.339",""
"no-mystery",0.034,"","0.122",""
"parking",0.003,"","0.081",""
"pathways",0.519,"0.523","0.585",""
"peg-solitaire",0,"","0.247",""
"pipesworld",0.153,"0.168","0.202","0.203"
"rovers",0.739,"0.74","0.801","0.802"
"satellite",0.424,"0.43","0.546","0.547"
"scanalyzer-3d",0.026,"","0.58","0.585"
"storage",0.131,"","0.428",""
"tetris",0.504,"","0.529","0.532"
"thoughtful",0.073,"","0.082",""
"tidybot",0.05,"","0.106",""
"tpp",0.314,"0.319","0.513","0.515"
"transport",0.536,"0.537","0.556","0.557"
"trucks",0.015,"","0.046",""
"woodworking",0.916,"0.943","",""
"zenotravel",0.447,"0.448","0.486","0.491"
"Total",0.193,"0.196","0.353","0.356"

